Mechanics, readout and cooling systems of the Mu3e experiment

Mu3e is an upcoming experiment at Paul Scherrer Institut in the search for the strongly suppressed decay of $\mu\rightarrow eee$. It will use an ultra-lightweight silicon pixel detector using thinned HV-CMOS MAPS chips. Multiple Coulomb scattering is further kept under control with using high density interconnects made of aluminium and operating the detector in a helium atmosphere. More than 1 m2 of instrumented surface will produce about 3.3 kW of heat ($\leq$ 250 mW/cm2). Traditional cooling approaches are in conflict with the low-mass requirements, hence a gaseous helium flow cooling system will be implemented. This talk will give a report on the successful data transmission tests with the aluminium interconnects at target speeds of 1.25 Gbit/s under realistic condition. The final proof-of-concept of the helium cooling has been achieved with comprehensive cooling simulations and successfully confirmed with laboratory measurements using a full-scale mock-up of the vertex pixel detector.

==> graphics/cooling/L14_B_scheme_01.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file './graphics/cooling/L14_B_scheme_01.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.4922668bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27820597)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.06687465,0.26797913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Global\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.14353034,0.2679793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}V-fold layer 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.26828366,0.2679793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gap layer 3 \& 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.40506145,0.2679793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}V-fold layer 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.52229958,0.26797931){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gap layer 3 \& SciFi\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.15422783,0.05005651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Silicon layer 3\end{tabular}}}}%
    \put(0.13731849,0.03277138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Silicon layer 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.3075259,0.04812594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.37710671,0.02725171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Silicon layer 2\end{tabular}}}}%
    \put(0.37824676,0.04904601){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Silicon layer 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{./graphics/cooling/L14_B_scheme_01.pdf}}%
    \put(0.29984782,0.00269053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gap layer 1 \& 2\end{tabular}}}}%
    \put(0.8117019,0.02589336){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Target\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{./graphics/cooling/L14_B_scheme_01.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/cooling/L34A_T_w.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'L34A_T_w.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3267.74990773bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51434477)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./graphics/cooling/L34A_T_w.pdf}}%
    \put(0.48227082,0.34499418){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Velocity\end{tabular}}}}%
    \put(0.47103261,0.15562967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Temperature\end{tabular}}}}%
  \end{picture}%
\endgroup%

